An adaptive simulated annealing EM algorithm for inference on non-homogeneous hidden Markov models

Non-homogeneous hidden Markov models (NHHMM) are a subclass of dependent mixture models used for semi-supervised learning, where both transition probabilities between the latent states and mean parameter of the probability distribution of the responses (for a given state) depend on the set of $p$ covariates. A priori we do not know which (and how) covariates influence the transition probabilities and the mean parameters. This induces a complex combinatorial optimization problem for model selection with $4^p$ potential configurations. To address the problem, in this article we propose an adaptive (A) simulated annealing (SA) expectation maximization (EM) algorithm (ASA-EM) for joint optimization of models and their parameters with respect to a criterion of interest.

==> bestmodel.csv <==
"x"
"1" 0
"2" 1
"3" 0
"4" -3.41799169112958
"5" 0
"6" -0.853984911809743
"7" 0
"8" 3.69027035446595
"9" 0
"10" -0.538783939449171
"11" -14.1420871255986
"12" -107.79134565602
"13" 5.03412173966049
"14" -8.07910277629663
"15" 3.02452069501343e-05
"16" -2.23222965134122
"17" 1.65200279428868
"18" 2.08965826058628
"19" -0.0186782056537525
"20" -1.34812072920126e-05

